Confidence Estimation for LLM-Based Dialogue State Tracking

Estimation of a model's confidence on its outputs is critical for Conversational AI systems based on large language models (LLMs), especially for reducing hallucination and preventing over-reliance. In this work, we provide an exhaustive exploration of methods, including approaches proposed for open- and closed-weight LLMs, aimed at quantifying and leveraging model uncertainty to improve the reliability of LLM-generated responses, specifically focusing on dialogue state tracking (DST) in task-oriented dialogue systems (TODS). Regardless of the model type, well-calibrated confidence scores are essential to handle uncertainties, thereby improving model performance. We evaluate four methods for estimating confidence scores based on softmax, raw token scores, verbalized confidences, and a combination of these methods, using the area under the curve (AUC) metric to assess calibration, with higher AUC indicating better calibration. We also enhance these with a self-probing mechanism, proposed for closed models. Furthermore, we assess these methods using an open-weight model fine-tuned for the task of DST, achieving superior joint goal accuracy (JGA). Our findings also suggest that fine-tuning open-weight LLMs can result in enhanced AUC performance, indicating better confidence score calibration.

==> AllAll_simple.txt <==
[Instruction]
In the DOMAIN of "train", the values that should be captured are:
 - "arriveby" that specifies what time the train should arrive
...
Do not capture any other values!
If not specified, do not respond to that slot-value.
--------------------
---------------------Example 0:
context: Customer: I need to get a train from cambridge to Norwich.

state: ```json{{"state": {departure: cambridge}, "confidence": "0.9517114799962094"},
{"state": {destination: norwich}, "confidence": "0.9517114799962094"},
}```
---------------------Example 1:
context: Customer: I need a train from Cambridge to Norwich please.

state: ```json{{"state": {departure: cambridge}, "confidence": "0.909169572100446"},
{"state": {destination: norwich}, "confidence": "0.909169572100446"},
}```
--------------------
[history]
[Instruction]


==> AllOne_simple.txt <==
[Instruction]
In the DOMAIN of "train", the values that should be captured are:
 - "arriveby" that specifies what time the train should arrive
...
Do not capture any other values!
If not specified, do not respond to that slot-value.
--------------------
---------------------Example 0:
context: Customer: I need to get a train from cambridge to Norwich.

state: ```json{{"state": {departure: cambridge}, "confidence": "0.9517114799962094"}
}```
---------------------Example 1:
context: Customer: I need a train from Cambridge to Norwich please.

state: ```json{{"state": {departure: cambridge}, "confidence": "0.909169572100446"}
}```
--------------------
[history]
[Instruction]

==> OneAll_simple.txt <==
[Instruction]
In the DOMAIN of "train", the values that should be captured are:
 - "departure" that specifies the departure station

Do not capture any other values!
If not specified, do not respond to that slot-value.
--------------------
---------------------Example 0:
context: Customer: I need to get a train from cambridge to Norwich.

state: ```json{{"state": {departure: cambridge}, "confidence": "0.9517114799962094"},
{"state": {destination: norwich}, "confidence": "0.9517114799962094"},
}```
---------------------Example 1:
context: Customer: I need a train from Cambridge to Norwich please.

state: ```json{{"state": {departure: cambridge}, "confidence": "0.909169572100446"},
{"state": {destination: norwich}, "confidence": "0.909169572100446"},
}```
--------------------
[history]
[Instruction]

==> OneOne_simple.txt <==
[Instruction]
In the DOMAIN of "train", the values that should be captured are:
 - "departure" that specifies the departure station

Do not capture any other values!
If not specified, do not respond to that slot-value.
--------------------
---------------------Example 0:
context: Customer: I need to get a train from cambridge to Norwich.

state: ```json{{"state": {departure: cambridge}, "confidence": "0.9517114799962094"}
}```
---------------------Example 1:
context: Customer: I need a train from Cambridge to Norwich please.

state: ```json{{"state": {departure: cambridge}, "confidence": "0.909169572100446"}
}```
--------------------
[history]
[Instruction]

==> domain_classification_simple.txt <==
Determine which domain is considered in the following dialogue situation.
Choose one domain from this list:
 - restaurant
 - hotel
 - attraction
 - taxi
 - train
Answer with only one word, the selected domain from the list.
You have to always select the closest possible domain and never predict more than one word.
Consider the last domain mentioned, so focus mainly on the last utterance.
[sample]
Domain: train
""

Now complete the following example:
[history]

==> few_shot_prompt_simple.txt <==
<|begin_of_text|>
<|start_header_id|>system<|end_header_id|>
Capture entity values from the LAST UTTERANCE of the conversation.
FOCUS ONLY ON THE VALUES MENTIONED IN THE LAST UTTERANCE.
Format the output as a valid JSON object for each entity-value pair.
Format: {"state": {"_entity_":"_value_"}, "confidence": "X"}
Where X is the Confidence of the answer.

Fill the actual entity value into the placeholder encapsulated with underscores.
Put "```" as EOS token at the end of response.
Values that should be captured are:

In the DOMAIN of "train", the values that should be captured are:
 - "arriveby" that specifies what time the train should arrive
...

Do not capture any other values!
If not specified, do not respond to that slot-value.
[--------------------
---------------------Example 0:
context: Customer: I need to get a train from cambridge to Norwich.

state: ```json{{"state": {departure: cambridge}, "confidence": "0.9517114799962094"},
{"state": {destination: norwich}, "confidence": "0.9517114799962094"},
}```
---------------------Example 1:
context: Customer: I need a train from Cambridge to Norwich please.

state: ```json{{"state": {departure: cambridge}, "confidence": "0.909169572100446"},
{"state": {destination: norwich}, "confidence": "0.909169572100446"},
}```
--------------------]
MAKE SURE TO SEPARATE EACH SLOT-VALUE PAIR, AND ALONG WITH EACH OF THEIR CONFIDENCE (0-1).
Format the output as:
```json
[
    {"state": {"_entity1_":"_value1_"}, "confidence": "_X1_"}, 
    {"state": {"_entity2_":"_value2_"}, "confidence": "_X2_"},
    {"state": {"_entity3_":"_value3_"}, "confidence": "_X3_"},
]```

Now complete the following example, AND PROVIDE CONFIDENCE THAT IT'S CORRECT:
[history]
<|start_header_id|>assistant<|end_header_id|>
***Output JSON format***
Output: ```json[

==> gtconf_simple.txt <==
<|begin_of_text|>
<|start_header_id|>system<|end_header_id|>
You are a helpful AI assistant for evaluating the hardness of dialogue state tracking 
from last user utterance given dialogue history <|eot_id|>
<|start_header_id|>user<|end_header_id|>
How difficult would it be for a Language Model to predict the dialogue state from:
utterance: ['Customer: I need train reservations from norwich to cambridge']
given dialogue history
history:
['Customer: I need train reservations from norwich to cambridge']

Choose the level of hardness from (Easy/Medium/Hard).
Answer:

==> self_probing_slot_simple.txt <==
Conversation:
['Customer: I need train reservations from norwich to cambridge']
State:
{'arriveby': '-1'}
How likely is the above state to be correct?
Analyze the state, provide 1 brief reason, and give confidence (0-1).
Format: confidence: "X", reason: "brief reason"
Think carefully and step by step.
Output:

==> self_probing_turn_simple.txt <==
Conversation:
['Customer: I need train reservations from norwich to cambridge']
State:
{''departure': 'norwich', 'destination': 'cambridge', 'bookpeople': '2'}
How likely is the above state to be correct?
Analyze the state, provide 1 brief reason, and give confidence (0-1).
Format: confidence: "X", reason: "brief reason"
Think carefully and step by step.
Output:

==> zero_shot_prompt_simple.txt <==
<|begin_of_text|>
<|start_header_id|>system<|end_header_id|>
Capture entity values from the LAST UTTERANCE of the conversation.
FOCUS ONLY ON THE VALUES MENTIONED IN THE LAST UTTERANCE.
Format the output as a valid JSON object for each entity-value pair.
Format: {"state": {"_entity_":"_value_"}, "confidence": "X"}
Where X is the Confidence of the answer.

Fill the actual entity value into the placeholder encapsulated with underscores.
Put "```" as EOS token at the end of response.
Values that should be captured are:

In the DOMAIN of "train", the values that should be captured are:
 - "arriveby" that specifies what time the train should arrive
 - "leaveat" that specifies what time the train should leave
 - "day" that specifies what day the train should leave 
 (monday/tuesday/wednesday/thursday/friday/saturday/sunday)
 - "departure" that specifies the departure station
 - "destination" that specifies the destination station
 - "bookpeople" that specifies how many people the booking is for

Do not capture any other values!
If not specified, do not respond to that slot-value.

MAKE SURE TO SEPARATE EACH SLOT-VALUE PAIR, AND ALONG WITH EACH OF THEIR CONFIDENCE (0-1).
Format the output as:
```json
[
    {"state": {"_entity1_":"_value1_"}, "confidence": "_X1_"}, 
    {"state": {"_entity2_":"_value2_"}, "confidence": "_X2_"},
    {"state": {"_entity3_":"_value3_"}, "confidence": "_X3_"},
]```

Now complete the following example, AND PROVIDE CONFIDENCE THAT IT'S CORRECT:
[history]
***Output JSON format***
Output: ```json[
